Verifiable by Construction: How Well Do LLMs Substantiate Their Clinical Claims with Verbatim Quotes?

Large language models (LLMs) have been widely adopted for clinical question answering (QA). Current systems can attach citations to their answers, but these often point to broad texts, leaving time-pressed clinicians unable to verify them efficiently. An alternative is to ensure that responses are verifiable by construction: providing fine-grained verbatim quotes from reference material that substantiate claims, so users can verify an answer without opening other documents. In this paper, we evaluate the ability of current models to perform this task end-to-end: from providing citations for every factual claim, to producing verbatim quotes, to ensuring that those quotes fully substantiate the claims. To do so, we build a standardized harness over four clinical practice guidelines and evaluate fourteen LLMs on 222 synthetic clinical questions, measuring each of these stages separately. We find that most models can attach verbatim quotes to over 90% of their claims from prompting alone, apart from some lightweight models such as claude-haiku-4.5. Yet these quotes often fail to substantiate every detail of the claims they accompany. For instance, claude-opus-5 produces verbatim quotes for 98.0% of its claims, but fully substantiates only 37.1%. Our work provides insights into the current capability gap of LLMs in building verifiable clinical QA systems, along with artifacts for future research.

==> tables/citation_quality.csv <==
vendor,model,reasoning,maintable,claims,cites,cc1,bestcc1,exact,normalized,elided,vcr,bestvcr,cc1c,bestcc1c
openai,gpt-4.1-mini,n/a,1,570,450,49.6,0,55.8,3.1,7.3,66.2,0,36.3,0
openai,gpt-5-mini,high,1,568,673,100.0,1,96.7,2.4,0.0,99.1,0,99.1,0
openai,gpt-5.4-mini,high,1,433,676,100.0,1,88.5,4.0,2.1,94.5,0,96.5,0
openai,gpt-5.4,high,1,536,960,99.8,0,94.3,3.1,0.0,97.4,0,98.3,0
anthropic,claude-haiku-4.5,16384 tokens,1,345,783,74.8,0,44.8,23.9,0.3,69.0,0,56.5,0
anthropic,claude-sonnet-5,high,1,657,715,95.0,0,96.9,1.8,0.1,98.9,0,94.5,0
anthropic,claude-opus-5,high,1,658,1065,98.0,0,99.5,0.5,0.0,100.0,1,98.0,0
deepseek,deepseek-v4-flash,high,1,522,724,98.5,0,94.6,4.1,0.0,98.8,0,97.9,0
deepseek,deepseek-v4-pro,high,1,535,717,98.5,0,93.0,6.0,0.1,99.2,0,97.6,0
zhipu,glm-4.7-flash,on (no levels),1,631,713,66.1,0,61.7,15.4,1.7,78.8,0,55.2,0
zhipu,glm-5.2,high,1,724,807,92.1,0,90.0,7.6,0.1,97.6,0,90.2,0
gemini,gemini-3.6-flash,high,1,581,702,100.0,1,98.9,0.9,0.0,99.7,0,99.8,0
gemini,gemini-3.8-flash,high,1,612,682,100.0,1,100.0,0.0,0.0,100.0,1,100.0,1
moonshot,kimi-k3,high,1,661,845,98.5,0,97.4,1.7,0.0,99.1,0,97.9,0


==> tables/claim_funnel.csv <==
vendor,model,reasoning,maintable,sentences,claims,cited,compliant,lenient,certified,recovered,recovupper,pcovered,pverbatim,plenient,dropclaim,dropcited,dropverbatim,droplenient,dropcert,ccr,scr,gap,bestccr,bestscr
openai,gpt-4.1-mini,n/a,1,625,570,283,207,181,75,92,92,49.6,36.3,31.8,8.8,50.4,26.9,12.6,58.6,13.2,29.3,16.1,0,0
openai,gpt-5-mini,high,1,574,568,568,563,562,445,82,82,100.0,99.1,98.9,1.0,0.0,0.9,0.2,20.8,78.3,92.8,14.4,1,1
openai,gpt-5.4-mini,high,1,451,433,433,418,416,261,140,143,100.0,96.5,96.1,4.0,0.0,3.5,0.5,37.3,60.3,92.6,32.3,0,0
openai,gpt-5.4,high,1,549,536,535,527,527,405,92,96,99.8,98.3,98.3,2.4,0.2,1.5,0.0,23.1,75.6,92.7,17.2,0,0
anthropic,claude-haiku-4.5,16384 tokens,1,792,345,258,195,162,86,47,47,74.8,56.5,47.0,56.4,25.2,24.4,16.9,46.9,24.9,38.6,13.6,0,0
anthropic,claude-sonnet-5,high,1,672,657,624,621,615,239,326,336,95.0,94.5,93.6,2.2,5.0,0.5,1.0,61.1,36.4,86.0,49.6,0,0
anthropic,claude-opus-5,high,1,674,658,645,645,643,244,316,324,98.0,98.0,97.7,2.4,2.0,0.0,0.3,62.1,37.1,85.1,48.0,0,0
deepseek,deepseek-v4-flash,high,1,535,522,514,511,511,309,167,167,98.5,97.9,97.9,2.4,1.5,0.6,0.0,39.5,59.2,91.2,32.0,0,0
deepseek,deepseek-v4-pro,high,1,552,535,527,522,521,385,109,111,98.5,97.6,97.4,3.1,1.5,0.9,0.2,26.1,72.0,92.3,20.4,0,0
zhipu,glm-4.7-flash,on (no levels),1,736,631,417,348,320,133,140,142,66.1,55.2,50.7,14.3,33.9,16.5,8.0,58.4,21.1,43.3,22.2,0,0
zhipu,glm-5.2,high,1,745,724,667,653,641,263,328,331,92.1,90.2,88.5,2.8,7.9,2.1,1.8,59.0,36.3,81.6,45.3,0,0
gemini,gemini-3.6-flash,high,1,583,581,581,580,576,388,135,136,100.0,99.8,99.1,0.3,0.0,0.2,0.7,32.6,66.8,90.0,23.2,0,0
gemini,gemini-3.8-flash,high,1,615,612,612,612,611,450,114,114,100.0,100.0,99.8,0.5,0.0,0.0,0.2,26.4,73.5,92.2,18.6,0,0
moonshot,kimi-k3,high,1,672,661,651,647,643,219,365,369,98.5,97.9,97.3,1.6,1.5,0.6,0.6,65.9,33.1,88.4,55.2,0,0


==> tables/claim_quote_stats.csv <==
vendor,model,reasoning,claims,claimsp,quotes,quotesp,claimchars,claimpchars,quotechars,quotepchars,density,strict,ccr
openai,gpt-4.1-mini,n/a,570,207,450,295,262,234,208,189,1.43,36.2,13.2
openai,gpt-5-mini,high,568,563,673,662,165,165,196,195,1.18,79.0,78.3
openai,gpt-5.4-mini,high,433,418,676,618,186,187,108,108,1.48,62.4,60.3
openai,gpt-5.4,high,536,527,960,918,197,197,152,150,1.74,76.9,75.6
anthropic,claude-haiku-4.5,16384 tokens,345,195,783,225,166,166,162,182,1.15,44.1,24.9
anthropic,claude-sonnet-5,high,657,621,715,695,268,273,195,195,1.12,38.5,36.4
anthropic,claude-opus-5,high,658,645,1065,1048,240,242,176,176,1.62,37.8,37.1
deepseek,deepseek-v4-flash,high,522,511,724,702,247,248,166,166,1.37,60.5,59.2
deepseek,deepseek-v4-pro,high,535,522,717,696,182,183,183,181,1.33,73.8,72.0
zhipu,glm-4.7-flash,on (no levels),631,348,713,548,211,219,208,204,1.57,38.2,21.1
zhipu,glm-5.2,high,724,653,807,784,235,241,179,178,1.20,40.3,36.3
gemini,gemini-3.6-flash,high,581,580,702,700,184,184,189,190,1.21,66.9,66.8
gemini,gemini-3.8-flash,high,612,612,682,681,181,181,194,194,1.11,73.5,73.5
moonshot,kimi-k3,high,661,647,845,829,230,231,161,161,1.28,33.8,33.1


==> tables/claim_support_gated.csv <==
judge,headline,maintable,vendor,model,reasoning,claims,paired,pairs,strict,lenient,beststrict,bestlenient,strictk1,strictk3,strictk5,lenientk1,lenientk3,lenientk5,allstrict,alllenient,nfully,npartial,nnot,ncontra,pctfully,pctpartial,pctnot,pctcontra,naddition,novers,nstrength,nscope,ncausal,nunpaired,nmalformed,malformedpct,ndroppednonclaim,agree3,kappa3,judgeprompt,filter
deepseek-v4-flash,1,1,openai,gpt-4.1-mini,n/a,570,207,207,36.2,87.4,0,0,36.2,31.7,31.1,87.4,86.5,85.8,13.2,31.8,75,106,26,0,36.2,51.2,12.6,0.0,122,10,6,4,0,3,0,0.0,42,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,openai,gpt-5-mini,high,568,563,563,79.0,99.8,1,0,79.0,79.0,79.0,99.8,99.8,99.8,78.3,98.9,445,117,1,0,79.0,20.8,0.2,0.0,88,30,18,11,1,6,0,0.0,6,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,openai,gpt-5.4-mini,high,433,418,418,62.4,99.5,0,0,62.4,62.4,62.4,99.5,99.5,99.5,60.3,96.1,261,155,1,1,62.4,37.1,0.2,0.2,146,10,7,3,0,21,0,0.0,14,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,openai,gpt-5.4,high,536,527,527,76.9,100.0,0,1,76.9,76.9,76.9,100.0,100.0,100.0,75.6,98.3,405,122,0,0,76.9,23.1,0.0,0.0,98,24,14,9,1,16,0,0.0,11,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,anthropic,claude-haiku-4.5,16384 tokens,345,195,195,44.1,83.1,0,0,44.1,43.7,43.7,83.1,80.6,80.6,24.9,47.0,86,76,33,0,44.1,39.0,16.9,0.0,87,22,15,7,0,473,18,5.0,357,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,anthropic,claude-sonnet-5,high,657,621,621,38.5,99.0,0,0,38.5,38.5,38.5,99.0,99.0,99.0,36.4,93.6,239,376,6,0,38.5,60.5,1.0,0.0,359,23,17,5,1,12,0,0.0,15,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,anthropic,claude-opus-5,high,658,645,645,37.8,99.7,0,0,37.8,37.7,37.7,99.7,99.7,99.7,37.1,97.7,244,399,2,0,37.8,61.9,0.3,0.0,347,54,40,9,5,17,0,0.0,16,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,deepseek,deepseek-v4-flash,high,522,511,511,60.5,100.0,0,1,60.5,60.4,60.4,100.0,99.8,99.8,59.2,97.9,309,202,0,0,60.5,39.5,0.0,0.0,171,31,20,11,0,13,0,0.0,13,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,deepseek,deepseek-v4-pro,high,535,522,522,73.8,99.8,0,0,73.8,73.3,73.3,99.8,99.6,99.6,72.0,97.4,385,136,1,0,73.8,26.1,0.2,0.0,116,21,13,8,0,15,0,0.0,16,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,zhipu,glm-4.7-flash,on (no levels),631,348,348,38.2,92.0,0,0,38.2,36.4,36.1,92.0,89.1,89.1,21.1,50.7,133,187,27,1,38.2,53.7,7.8,0.3,188,26,18,8,0,19,0,0.0,77,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,zhipu,glm-5.2,high,724,653,653,40.3,98.2,0,0,40.3,39.9,39.8,98.2,97.5,97.3,36.3,88.5,263,378,12,0,40.3,57.9,1.8,0.0,356,34,26,8,0,4,0,0.0,20,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,gemini,gemini-3.6-flash,high,581,580,580,66.9,99.3,0,0,66.9,66.9,66.9,99.3,99.3,99.3,66.8,99.1,388,188,4,0,66.9,32.4,0.7,0.0,142,50,37,12,1,0,0,0.0,2,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,gemini,gemini-3.8-flash,high,612,612,612,73.5,99.8,0,0,73.5,73.5,73.5,99.8,99.8,99.8,73.5,99.8,450,161,1,0,73.5,26.3,0.2,0.0,118,44,33,9,2,1,0,0.0,3,,,claim-support-v6,claim-filter-v3.2
deepseek-v4-flash,1,1,moonshot,kimi-k3,high,661,647,647,33.8,99.4,0,0,33.8,34.0,34.0,99.4,99.2,99.2,33.1,97.3,219,424,4,0,33.8,65.5,0.6,0.0,387,41,29,11,1,8,0,0.0,10,,,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,openai,gpt-4.1-mini,n/a,570,207,207,32.9,94.7,0,0,32.9,30.5,30.0,94.7,93.1,92.2,11.9,34.4,68,128,11,0,32.9,61.8,5.3,0.0,131,8,4,3,1,3,0,0.0,42,87.4,0.78,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,openai,gpt-5-mini,high,568,563,563,77.1,99.8,1,0,77.1,77.1,77.1,99.8,99.8,99.8,76.4,98.9,434,128,1,0,77.1,22.7,0.2,0.0,99,30,10,19,1,6,0,0.0,6,91.3,0.75,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,openai,gpt-5.4-mini,high,433,418,418,61.0,99.0,0,0,61.0,61.0,61.0,99.0,99.0,99.0,58.9,95.6,255,159,3,1,61.0,38.0,0.7,0.2,157,5,2,3,0,21,0,0.0,14,89.7,0.79,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,openai,gpt-5.4,high,536,527,527,76.3,100.0,0,1,76.3,76.3,76.3,100.0,100.0,100.0,75.0,98.3,402,125,0,0,76.3,23.7,0.0,0.0,108,17,5,12,0,16,0,0.0,11,86.5,0.62,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,anthropic,claude-haiku-4.5,16384 tokens,345,195,195,44.1,88.2,0,0,44.1,44.2,44.2,88.2,86.9,86.9,24.9,49.9,86,86,23,0,44.1,44.1,11.8,0.0,93,16,7,8,1,473,18,5.0,357,82.1,0.71,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,anthropic,claude-sonnet-5,high,657,621,621,35.9,99.0,0,0,35.9,35.8,35.8,99.0,99.0,99.0,33.9,93.6,223,392,6,0,35.9,63.1,1.0,0.0,381,17,9,8,0,12,0,0.0,15,92.6,0.85,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,anthropic,claude-opus-5,high,658,645,645,38.9,99.5,0,0,38.9,39.1,39.1,99.5,99.5,99.5,38.1,97.6,251,391,2,1,38.9,60.6,0.3,0.2,356,37,22,12,3,17,0,0.0,16,89.5,0.78,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,deepseek,deepseek-v4-flash,high,522,511,511,55.6,100.0,0,1,55.6,55.5,55.5,100.0,99.8,99.8,54.4,97.9,284,227,0,0,55.6,44.4,0.0,0.0,197,30,13,17,0,13,0,0.0,13,88.8,0.77,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,deepseek,deepseek-v4-pro,high,535,522,522,72.6,99.8,0,0,72.6,72.3,72.3,99.8,99.6,99.6,70.8,97.4,379,142,1,0,72.6,27.2,0.2,0.0,126,17,5,12,0,15,0,0.0,16,89.8,0.74,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,zhipu,glm-4.7-flash,on (no levels),631,348,348,39.7,94.8,0,0,39.7,38.1,37.6,94.8,93.3,93.4,21.9,52.3,138,192,17,1,39.7,55.2,4.9,0.3,192,17,10,7,0,19,0,0.0,77,90.2,0.82,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,zhipu,glm-5.2,high,724,653,653,38.1,98.6,0,0,38.1,37.8,37.7,98.6,97.9,97.8,34.4,89.0,249,395,8,1,38.1,60.5,1.2,0.2,379,24,12,12,0,4,0,0.0,20,93.4,0.87,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,gemini,gemini-3.6-flash,high,581,580,580,61.2,99.7,0,0,61.2,61.2,61.2,99.7,99.7,99.7,61.1,99.5,355,223,2,0,61.2,38.4,0.3,0.0,150,75,47,25,3,0,0,0.0,2,87.4,0.73,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,gemini,gemini-3.8-flash,high,612,612,612,67.6,99.7,0,0,67.6,67.6,67.6,99.7,99.7,99.7,67.6,99.7,414,196,1,1,67.6,32.0,0.2,0.2,141,56,33,17,6,1,0,0.0,3,84.5,0.63,claim-support-v6,claim-filter-v3.2
gpt-5-mini,0,0,moonshot,kimi-k3,high,661,647,647,31.1,99.7,0,0,31.1,31.1,31.1,99.7,99.4,99.4,30.4,97.6,201,444,1,1,31.1,68.6,0.2,0.2,415,30,17,11,2,8,0,0.0,10,89.2,0.76,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,openai,gpt-4.1-mini,n/a,570,207,207,28.5,74.9,0,0,28.5,24.8,24.4,74.9,73.2,72.8,10.4,27.2,59,96,51,1,28.5,46.4,24.6,0.5,144,3,3,0,0,3,0,0.0,42,78.3,0.65,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,openai,gpt-5-mini,high,568,563,563,65.9,94.0,1,0,65.9,65.9,65.9,94.0,94.0,94.0,65.3,93.1,371,158,34,0,65.9,28.1,6.0,0.0,166,26,16,9,1,6,0,0.0,6,81.3,0.56,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,openai,gpt-5.4-mini,high,433,418,418,45.0,87.3,0,0,45.0,45.0,45.0,87.3,87.3,87.3,43.4,84.3,188,177,52,1,45.0,42.3,12.4,0.2,220,9,8,1,0,21,0,0.0,14,74.6,0.55,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,openai,gpt-5.4,high,536,527,527,64.1,97.2,0,1,64.1,64.2,64.2,97.2,97.2,97.2,63.1,95.5,338,174,15,0,64.1,33.0,2.8,0.0,171,18,15,3,0,16,0,0.0,11,82.7,0.60,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,anthropic,claude-haiku-4.5,16384 tokens,345,195,195,39.0,67.2,0,0,39.0,37.9,37.9,67.2,65.0,65.0,22.0,38.0,76,55,64,0,39.0,28.2,32.8,0.0,112,7,6,1,0,473,18,5.0,357,78.5,0.68,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,anthropic,claude-sonnet-5,high,657,621,621,27.9,90.5,0,0,27.9,27.7,27.7,90.5,90.2,90.2,26.3,85.5,173,389,57,2,27.9,62.6,9.2,0.3,439,7,6,1,0,12,0,0.0,15,81.6,0.64,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,anthropic,claude-opus-5,high,658,645,645,29.6,95.5,0,0,29.6,29.5,29.5,95.5,95.5,95.5,29.0,93.6,191,425,28,1,29.6,65.9,4.3,0.2,426,27,20,3,4,17,0,0.0,16,83.4,0.66,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,deepseek,deepseek-v4-flash,high,522,511,511,47.0,93.7,0,0,47.0,47.0,47.0,93.7,93.6,93.6,46.0,91.8,240,239,32,0,47.0,46.8,6.3,0.0,250,21,17,4,0,13,0,0.0,13,79.8,0.62,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,deepseek,deepseek-v4-pro,high,535,522,522,62.6,96.9,0,0,62.6,62.3,62.3,96.9,96.2,96.2,61.1,94.6,327,179,16,0,62.6,34.3,3.1,0.0,177,18,11,7,0,15,0,0.0,16,84.1,0.65,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,zhipu,glm-4.7-flash,on (no levels),631,348,348,31.6,81.0,0,0,31.6,29.9,29.5,81.0,78.0,77.8,17.4,44.7,110,172,63,3,31.6,49.4,18.1,0.9,224,11,8,3,0,19,0,0.0,77,80.2,0.67,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,zhipu,glm-5.2,high,724,653,653,31.4,90.2,0,0,31.4,31.1,31.0,90.2,88.9,88.7,28.3,81.4,205,384,63,1,31.4,58.8,9.6,0.2,429,18,12,6,0,4,0,0.0,20,82.8,0.68,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,gemini,gemini-3.6-flash,high,581,580,580,50.0,92.9,0,0,50.0,50.0,50.0,92.9,92.9,92.9,49.9,92.8,290,249,41,0,50.0,42.9,7.1,0.0,229,61,48,12,1,0,0,0.0,2,75.2,0.53,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,gemini,gemini-3.8-flash,high,612,612,612,53.6,94.4,0,0,53.6,53.6,53.6,94.4,94.4,94.4,53.6,94.4,328,250,34,0,53.6,40.8,5.6,0.0,229,55,35,15,5,1,0,0.0,3,76.5,0.53,claim-support-v6,claim-filter-v3.2
grok-4.3,0,0,moonshot,kimi-k3,high,661,647,647,24.0,93.0,0,0,24.0,23.8,23.8,93.0,92.8,92.8,23.4,91.1,155,447,43,2,24.0,69.1,6.6,0.3,473,17,11,6,0,8,0,0.0,10,83.2,0.64,claim-support-v6,claim-filter-v3.2


==> tables/coverage.csv <==
vendor,model,reasoning,maintable,claims,cites,citesok,sentences,cc0,cc0c,cc1,cc1c,cc2,cc2c,cc3,cc3c,cc4,cc4c,cc5,cc5c,bestcc0,bestcc1,bestcc1c,bestcc2,bestcc3,bestcc4,bestcc5,mean,nempty,emptypct,nscored,nanswers,filter
openai,gpt-4.1-mini,n/a,1,570,450,298,625,47.7,34.4,49.6,36.3,71.9,52.8,83.5,60.9,85.4,62.3,86.3,63.2,0,0,0,0,0,0,0,57.6,0,0.0,222,222,claim-filter-v3.2
openai,gpt-5-mini,high,1,568,673,665,574,100.0,99.1,100.0,99.1,100.0,99.1,100.0,99.1,100.0,99.1,100.0,99.1,1,1,0,1,1,1,1,100.0,1,0.5,221,222,claim-filter-v3.2
openai,gpt-5.4-mini,high,1,433,676,637,451,99.8,96.3,100.0,96.5,100.0,96.5,100.0,96.5,100.0,96.5,100.0,96.5,0,1,0,1,1,1,1,100.0,1,0.5,221,222,claim-filter-v3.2
openai,gpt-5.4,high,1,536,960,935,549,99.8,98.3,99.8,98.3,100.0,98.5,100.0,98.5,100.0,98.5,100.0,98.5,0,0,0,1,1,1,1,99.8,0,0.0,222,222,claim-filter-v3.2
anthropic,claude-haiku-4.5,16384 tokens,1,345,783,441,792,62.9,50.1,74.8,56.5,78.8,59.7,78.8,59.7,78.8,59.7,78.8,59.7,0,0,0,0,0,0,0,77.2,41,18.5,181,222,claim-filter-v3.2
anthropic,claude-sonnet-5,high,1,657,715,706,672,95.0,94.5,95.0,94.5,96.5,96.0,96.5,96.0,96.5,96.0,96.5,96.0,0,0,0,0,0,0,0,89.8,2,0.9,220,222,claim-filter-v3.2
anthropic,claude-opus-5,high,1,658,1065,1062,674,97.9,97.9,98.0,98.0,98.3,98.3,98.3,98.3,98.3,98.3,98.3,98.3,0,0,0,0,0,0,0,96.8,1,0.5,221,222,claim-filter-v3.2
deepseek,deepseek-v4-flash,high,1,522,724,713,535,98.3,97.7,98.5,97.9,99.2,98.7,99.2,98.7,99.2,98.7,99.2,98.7,0,0,0,0,0,0,0,98.3,1,0.5,221,222,claim-filter-v3.2
deepseek,deepseek-v4-pro,high,1,535,717,711,552,98.5,97.6,98.5,97.6,99.6,98.7,99.6,98.7,99.6,98.7,99.6,98.7,0,0,0,0,0,0,0,98.4,0,0.0,222,222,claim-filter-v3.2
zhipu,glm-4.7-flash,on (no levels),1,631,713,562,736,61.5,51.0,66.1,55.2,78.4,65.1,82.1,68.3,83.0,69.3,83.7,69.9,0,0,0,0,0,0,0,76.9,3,1.4,219,222,claim-filter-v3.2
zhipu,glm-5.2,high,1,724,807,788,745,92.1,90.2,92.1,90.2,94.1,92.1,94.3,92.4,94.5,92.5,94.6,92.7,0,0,0,0,0,0,0,88.0,3,1.4,219,222,claim-filter-v3.2
gemini,gemini-3.6-flash,high,1,581,702,700,583,100.0,99.8,100.0,99.8,100.0,99.8,100.0,99.8,100.0,99.8,100.0,99.8,1,1,0,1,1,1,1,100.0,1,0.5,221,222,claim-filter-v3.2
gemini,gemini-3.8-flash,high,1,612,682,682,615,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,1,1,1,1,1,1,1,100.0,2,0.9,220,222,claim-filter-v3.2
moonshot,kimi-k3,high,1,661,845,837,672,98.5,97.9,98.5,97.9,98.9,98.3,98.9,98.3,98.9,98.3,98.9,98.3,0,0,0,0,0,0,0,97.5,1,0.5,221,222,claim-filter-v3.2


==> tables/gen_config.csv <==
vendor,model,apimodel,effort,field,source
openai,gpt-4.1-mini,openai:gpt-4.1-mini,n/a,none sent,documented
openai,gpt-5-mini,openai-responses:gpt-5-mini,high,reasoning.effort,measured
openai,gpt-5.4-mini,openai-responses:gpt-5.4-mini,high,reasoning.effort,measured
openai,gpt-5.4,openai-responses:gpt-5.4,high,reasoning.effort,measured
anthropic,claude-haiku-4.5,anthropic:claude-haiku-4-5,16384 tokens,thinking.budget\_tokens,measured
anthropic,claude-sonnet-5,anthropic:claude-sonnet-5,high,output\_config.effort,documented
anthropic,claude-opus-5,anthropic:claude-opus-5,high,none sent,documented
deepseek,deepseek-v4-flash,deepseek:deepseek-v4-flash,high,reasoning\_effort,documented
deepseek,deepseek-v4-pro,deepseek:deepseek-v4-pro,high,reasoning\_effort,documented
zhipu,glm-4.7-flash,workers-ai/@cf/zai-org/glm-4.7-flash,on (no levels),thinking.type,documented
zhipu,glm-5.2,workers-ai/@cf/zai-org/glm-5.2,high,reasoning\_effort,measured
gemini,gemini-3.6-flash,google-ai-studio/gemini-3.6-flash,high,reasoning\_effort,measured
gemini,gemini-3.8-flash,google-ai-studio/gemini-3.8-flash,high,reasoning\_effort,measured
moonshot,kimi-k3,moonshotai/kimi-k3,high,reasoning\_effort,measured


==> tables/hit_rate.csv <==
group,vendor,model,sections,hit,top1,top3,top5,lo,hi,runs,temp,besthit,besttop1,besttop3,besttop5,thinking,regime,headline,inboth,maintable
baseline,,BM25 Top-3,3,63.5,40.5,63.5,72.5,,,1,,0,0,0,0,,,0,0,0
baseline,,BM25 Top-5,5,72.5,40.5,63.5,72.5,,,1,,0,0,0,0,,,0,0,0
baseline,,BM25 Top-10,10,80.6,40.5,63.5,72.5,,,1,,0,0,0,0,,,0,0,0
baseline,,Dense Top-3,3,69.4,45.5,69.4,79.7,,,1,,0,0,0,0,,,0,0,0
baseline,,Dense Top-5,5,79.7,45.5,69.4,79.7,,,1,,0,0,0,0,,,0,0,0
baseline,,Dense Top-10,10,89.2,45.5,69.4,79.7,,,1,,0,0,0,0,,,0,0,0
semantic,openai,gpt-4.1-mini,4.0,89.2,55.4,83.5,87.4,88.7,90.1,3,default,0,0,0,0,n/a,temp-default,1,1,0
semantic,openai,gpt-5-mini,3.9,82.0,58.7,77.9,81.4,81.1,83.3,3,default,0,0,0,0,minimal,temp-default-minimal,1,1,0
semantic,openai,gpt-5.4-mini,3.7,85.6,65.6,83.0,85.4,84.7,86.5,3,default,0,0,0,0,off,temp-default-think-off,1,1,1
semantic,openai,gpt-5.4,3.0,86.2,67.4,86.0,86.2,85.1,87.4,3,default,0,1,0,0,off,temp-default-think-off,1,1,1
semantic,anthropic,claude-haiku-4.5,4.4,86.5,57.2,82.3,85.4,85.6,87.4,3,default,0,0,0,0,off,temp-default-think-off,1,1,1
semantic,anthropic,claude-sonnet-5,3.9,93.2,65.6,90.7,92.8,92.3,93.7,3,default,1,0,1,1,off,temp-default,1,1,1
semantic,deepseek,deepseek-v4-flash,4.1,91.3,65.9,88.9,91.1,91.0,91.9,3,default,0,0,0,0,high,temp-default,0,1,0
semantic,deepseek,deepseek-v4-flash,4.2,91.9,64.4,88.9,91.7,91.4,92.3,3,default,0,0,0,0,off,temp-default-think-off,1,1,1
semantic,deepseek,deepseek-v4-pro,4.5,92.8,65.5,89.3,92.6,92.3,93.2,3,default,0,0,0,0,off,temp-default-think-off,1,1,1
semantic,deepseek,deepseek-v4-pro,3.9,91.9,66.7,90.2,91.9,91.4,92.3,3,default,0,0,0,0,high,temp-sent0-not-in-force,0,1,0
semantic,zhipu,glm-4.7-flash,3.3,70.7,42.2,66.5,69.7,67.1,72.5,3,default,0,0,0,0,off,temp-default-think-off,1,1,1
semantic,zhipu,glm-5.2,3.9,91.0,66.7,88.6,90.5,90.5,91.4,3,default,0,0,0,0,off,temp-default-think-off,1,1,1
semantic,moonshot,kimi-k3,3.4,89.8,65.3,88.3,89.8,89.2,91.0,3,default,0,0,0,0,low,temp-default-low,1,1,0


==> tables/human_agreement.csv <==
pair,first,second,n,ff,fp,fn,pf,pp,pn,nf,np,nn,raw,kappa,wkappa,lenient,stricter,far
a1-judge,Annotator 1,Judge,70,30,4,0,0,26,2,0,0,8,91.4,0.858,0.911,6,0,0
a2-judge,Annotator 2,Judge,70,30,5,1,0,25,2,0,0,7,88.6,0.810,0.834,8,0,1
a1-a2,Annotator 1,Annotator 2,70,33,1,0,2,25,1,1,1,6,91.4,0.853,0.858,2,4,1


==> tables/judge_config.csv <==
component,model,temp,thinking,rounds
Claim filter,deepseek-v4-flash,default,off,3
Claim support judge (headline),deepseek-v4-flash,default,off,3
Claim support judge (second),gpt-5-mini,default,minimal,3
Claim support judge (third),grok-4.3,default,low,3
Recovery probe,deepseek-v4-flash,default,off,1


==> tables/prompt_ablation.csv <==
vendor,model,sent,claims,cov,verb,len,ccr,dccr
openai,gpt-4.1-mini,788,662,36.3,21.1,18.1,8.3,-4.8
openai,gpt-5-mini,576,563,99.5,94.7,94.7,88.6,+10.3
openai,gpt-5.4-mini,443,435,99.8,93.3,93.3,78.6,+18.3
openai,gpt-5.4,565,559,100.0,98.7,98.4,88.2,+12.6
anthropic,claude-haiku-4.5,786,340,71.2,58.8,46.2,30.9,+6.0
anthropic,claude-sonnet-5,676,660,95.6,95.2,93.2,46.4,+10.0
anthropic,claude-opus-5,673,667,98.1,97.2,96.7,54.0,+16.9
deepseek,deepseek-v4-flash,556,547,97.4,96.9,96.5,68.7,+9.5
deepseek,deepseek-v4-pro,558,548,99.3,97.6,97.4,82.3,+10.3
zhipu,glm-4.7-flash,885,728,65.8,50.5,45.3,25.8,+4.7
zhipu,glm-5.2,697,684,93.7,90.6,89.0,47.7,+11.3
gemini,gemini-3.6-flash,589,588,100.0,99.3,98.5,67.9,+1.1
gemini,gemini-3.8-flash,603,600,99.8,99.8,99.7,82.7,+9.1
moonshot,kimi-k3,671,661,98.5,97.7,96.1,45.8,+12.7


==> tables/round_variance.csv <==
vendor,model,sent1,sent2,sent3,claims1,claims2,claims3,cov1,cov2,cov3,verb1,verb2,verb3,len1,len2,len3,ccr1,ccr2,ccr3,ccrmean,ccrrange
openai,gpt-4.1-mini,625,655,595,570,567,539,49.6,44.4,51.2,36.3,35.3,39.0,31.8,29.1,35.1,13.2,12.3,13.5,13.0,1.20
openai,gpt-5-mini,574,581,571,568,576,567,100.0,100.0,100.0,99.1,99.7,97.7,98.9,97.6,96.1,78.3,81.8,79.5,79.9,3.43
openai,gpt-5.4-mini,451,443,430,433,436,423,100.0,99.3,99.5,96.5,95.6,96.0,96.1,93.8,93.6,60.3,68.8,66.7,65.3,8.53
openai,gpt-5.4,549,557,559,536,550,553,99.8,100.0,100.0,98.3,98.2,98.4,98.3,97.8,98.2,75.6,81.3,78.5,78.4,5.71
anthropic,claude-haiku-4.5,792,760,765,345,330,334,74.8,68.8,73.1,56.5,55.8,59.3,47.0,40.9,45.2,24.9,26.4,26.0,25.8,1.44
anthropic,claude-sonnet-5,672,673,656,657,660,641,95.0,94.7,94.5,94.5,94.4,93.4,93.6,92.6,91.6,36.4,40.6,40.6,39.2,4.23
anthropic,claude-opus-5,674,682,674,658,673,662,98.0,99.1,98.6,98.0,99.1,98.5,97.7,98.8,98.0,37.1,43.4,43.2,41.2,6.31
deepseek,deepseek-v4-flash,535,543,541,522,536,531,98.5,97.6,97.6,97.9,96.8,96.6,97.9,95.7,95.7,59.2,59.3,63.1,60.5,3.89
deepseek,deepseek-v4-pro,552,552,552,535,544,541,98.5,98.9,99.6,97.6,98.0,98.3,97.4,96.9,97.6,72.0,78.5,74.7,75.0,6.53
zhipu,glm-4.7-flash,736,633,651,631,545,553,66.1,68.6,67.6,55.2,55.0,55.5,50.7,50.6,50.6,21.1,20.9,23.7,21.9,2.77
zhipu,glm-5.2,745,760,733,724,738,716,92.1,92.8,94.1,90.2,91.5,91.2,88.5,89.4,88.5,36.3,41.1,41.6,39.7,5.29
gemini,gemini-3.6-flash,583,582,594,581,579,592,100.0,99.8,100.0,99.8,99.8,99.5,99.1,98.8,97.3,66.8,63.4,64.9,65.0,3.40
gemini,gemini-3.8-flash,615,610,611,612,606,608,100.0,100.0,99.5,100.0,100.0,99.5,99.8,99.2,99.0,73.5,69.0,69.6,70.7,4.55
moonshot,kimi-k3,672,697,694,661,682,678,98.5,99.0,97.9,97.9,97.8,97.1,97.3,96.2,96.2,33.1,38.9,38.1,36.7,5.72


==> tables/section_lookup.csv <==
vendor,model,reasoning,maintable,cases,probed,recoveredver,recoveredverpct,node,nodepct,sectionrest,sectionrestpct,othersection,othersectionpct,unattributed,unattributedpct,nowhere,nowherepct,located,locatedpct,facelocated,facelocatedpct,nodeall,nodeallpct,ovn,echo,echopct,quotectx,quotectxpct,disjoint,disjointpct
openai,gpt-4.1-mini,n/a,1,122,96,92,95.8,78,63.9,8,6.6,25,20.5,0,0.0,11,9.0,111,91.0,112,91.8,78,63.9,78,2,2.6,26,33.3,50,64.1
openai,gpt-5-mini,high,1,88,87,82,94.3,68,77.3,2,2.3,13,14.8,0,0.0,5,5.7,83,94.3,83,94.3,68,77.3,68,23,33.8,31,45.6,14,20.6
openai,gpt-5.4-mini,high,1,147,145,140,96.6,128,87.1,2,1.4,12,8.2,0,0.0,5,3.4,142,96.6,145,98.6,128,87.1,128,3,2.3,88,68.8,37,28.9
openai,gpt-5.4,high,1,98,98,92,93.9,79,80.6,5,5.1,8,8.2,0,0.0,6,6.1,92,93.9,96,98.0,79,80.6,79,8,10.1,39,49.4,32,40.5
anthropic,claude-haiku-4.5,16384 tokens,1,87,54,47,87.0,50,57.5,1,1.1,17,19.5,0,0.0,19,21.8,68,78.2,69,79.3,50,57.5,50,4,8.0,22,44.0,24,48.0
anthropic,claude-sonnet-5,high,1,359,353,326,92.4,270,75.2,16,4.5,45,12.5,0,0.0,28,7.8,331,92.2,341,95.0,270,75.2,270,31,11.5,201,74.4,38,14.1
anthropic,claude-opus-5,high,1,347,345,316,91.6,274,79.0,11,3.2,32,9.2,0,0.0,30,8.6,317,91.4,326,93.9,274,79.0,274,27,9.9,161,58.8,86,31.4
deepseek,deepseek-v4-flash,high,1,171,171,167,97.7,144,84.2,4,2.3,19,11.1,0,0.0,4,2.3,167,97.7,167,97.7,144,84.2,144,17,11.8,106,73.6,21,14.6
deepseek,deepseek-v4-pro,high,1,116,115,109,94.8,95,81.9,3,2.6,12,10.3,0,0.0,6,5.2,110,94.8,112,96.6,95,81.9,95,14,14.7,61,64.2,20,21.1
zhipu,glm-4.7-flash,on (no levels),1,188,161,140,87.0,109,58.0,9,4.8,41,21.8,0,0.0,29,15.4,159,84.6,161,85.6,109,58.0,109,15,13.8,75,68.8,19,17.4
zhipu,glm-5.2,high,1,356,344,328,95.3,288,80.9,12,3.4,37,10.4,0,0.0,19,5.3,337,94.7,341,95.8,288,80.9,288,27,9.4,204,70.8,57,19.8
gemini,gemini-3.6-flash,high,1,142,138,135,97.8,105,73.9,12,8.5,22,15.5,0,0.0,3,2.1,139,97.9,140,98.6,105,73.9,105,10,9.5,82,78.1,13,12.4
gemini,gemini-3.8-flash,high,1,118,117,114,97.4,91,77.1,9,7.6,15,12.7,0,0.0,3,2.5,115,97.5,115,97.5,91,77.1,91,12,13.2,67,73.6,12,13.2
moonshot,kimi-k3,high,1,387,383,365,95.3,314,81.1,13,3.4,40,10.3,0,0.0,20,5.2,367,94.8,371,95.9,314,81.1,314,24,7.6,230,73.2,60,19.1


==> tables/support_by_length.csv <==
vendor,model,reasoning,pairs,strict,lenient,n1,s1,l1,n2,s2,l2,n3,s3,l3
openai,gpt-4.1-mini,n/a,207,36.2,87.4,52,44.2,75.0,71,42.3,91.5,84,26.2,91.7
openai,gpt-5-mini,high,563,79.0,99.8,340,80.9,100.0,161,75.2,100.0,62,79.0,98.4
openai,gpt-5.4-mini,high,418,62.4,99.5,171,77.2,98.8,144,52.8,100.0,103,51.5,100.0
openai,gpt-5.4,high,527,76.9,100.0,195,81.0,100.0,178,76.4,100.0,154,72.1,100.0
anthropic,claude-haiku-4.5,16384 tokens,195,44.1,83.1,121,47.1,80.2,45,44.4,84.4,29,31.0,93.1
anthropic,claude-sonnet-5,high,621,38.5,99.0,77,68.8,98.7,157,56.1,99.4,387,25.3,99.0
anthropic,claude-opus-5,high,645,37.8,99.7,108,59.3,98.1,202,42.6,100.0,335,28.1,100.0
deepseek,deepseek-v4-flash,high,511,60.5,100.0,118,79.7,100.0,152,59.2,100.0,241,51.9,100.0
deepseek,deepseek-v4-pro,high,522,73.8,99.8,234,81.6,99.6,190,70.0,100.0,98,62.2,100.0
zhipu,glm-4.7-flash,on (no levels),348,38.2,92.0,115,55.7,90.4,118,36.4,93.2,115,22.6,92.2
zhipu,glm-5.2,high,653,40.3,98.2,133,66.9,97.0,224,37.9,97.8,296,30.1,99.0
gemini,gemini-3.6-flash,high,580,66.9,99.3,283,70.7,100.0,234,66.7,98.3,63,50.8,100.0
gemini,gemini-3.8-flash,high,612,73.5,99.8,307,77.5,100.0,242,69.4,99.6,63,69.8,100.0
moonshot,kimi-k3,high,647,33.8,99.4,135,48.9,97.8,245,35.5,100.0,267,24.7,99.6

